Software Architecture of Code Analysis Frameworks Matters: The Frama-C Example

Implementing large software, as software analyzers which aim to be used in industrial settings, requires a well-engineered software architecture in order to ease its daily development and its maintenance process during its lifecycle. If the analyzer is not only a single tool, but an open extensible collaborative framework in which external developers may develop plug-ins collaborating with each other, such a well designed architecture even becomes more important. In this experience report, we explain difficulties of developing and maintaining open extensible collaborative analysis frameworks, through the example of Frama-C, a platform dedicated to the analysis of code written in C. We also present the new upcoming software architecture of Frama-C and how it aims to solve some of these issues.

==> abstract.txt <==
Frama-C, as an Integrated Development Platform

Frama-C is an open source platform dedicated to the analysis of source code
written in the C programming language. The Frama-C platform gathers several
analysis techniques into a single collaborative framework. Furthermore Frama-C
is extensible: anyone can develop new analyzers through plug-ins. Thereby
Frama-C is not only a tool for V&V engineers, but is also a large OCaml library
for developers of new analyzers. In this respect it aims to ease developments of
new analyzers, to allow them to collaborate with each others and to provide
general services in a way that analyzers share a consistent set of common
functionalities. This short paper presents Frama-C as such an Integrated
Development Platform.

======

 Its analyzers go from
static analyzers such as value analysis by abstract interpretation or weakest
precondition calculus to dynamic analysis such as monitoring or test case
generation tools through lighter analysis such as metrics or callgraph
computation.

